The first 62 AGN observed with SDSS-IV MaNGA -- III: stellar and gas kinematics

We investigate the effects of Active Galactic Nuclei (AGN) on the gas kinematics of their host galaxies, using MaNGA data for a sample of 62 AGN hosts and 109 control galaxies (inactive galaxies). We compare orientation of the line of nodes (kinematic Position Angle - PA) measured from the gas and stellar velocity fields for the two samples. We found that AGN hosts and control galaxies display similar kinematic PA offsets between gas and stars. However, we note that AGN have larger fractional velocity dispersion $\sigma$ differences between gas and stars [$\sigma_{frac}=(\sigma_{\rm gas}-\sigma_{stars})/\sigma_{\rm stars}$] when compared to their controls, as obtained from the velocity dispersion values of the central (nuclear) pixel (2.5" diameter). The AGN have a median value of $\sigma_{\rm frac}$ of $<\sigma_{frac}>_{\rm AGN}=0.04$, while the the median value for the control galaxies is $<\sigma_{frac}>_{\rm CTR}=-0.23$. 75% of the AGN show $\sigma_{frac}>-0.13$, while 75% of the normal galaxies show $\sigma_{\rm frac}<-0.04$, thus we suggest that the parameter $\sigma_{\rm frac}$ can be used as an indicative of AGN activity. We find a correlation between the [OIII]$\lambda$5007 luminosity and $\sigma_{frac}$ for our sample. Our main conclusion is that the AGN already observed with MaNGA are not powerful enough to produce important outflows at galactic scales, but at 1-2 kpc scales, AGN feedback signatures are always present on their host galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
